Review the Code, Not the Story: A Vision and Protocol for Code-First Peer Review

Peer review in computational fields remains centered on author-written manuscripts, even though the decisive evidence for many claims resides in executable code, data, configurations, and experiment pipelines. This manuscript-first workflow gives authors substantial control over narrative framing while leaving reviewers with limited time to inspect implementation details, reproduce results, or detect unsupported claims. This vision and protocol paper proposes code-first peer review: authors submit executable research artifacts and minimal claim manifests; a venue-controlled AI system builds the environment, executes experiments, audits code paths, maps claims to evidence, and generates a standardized Review Package for human reviewers. The goal is not to replace reviewers or to give authors an automatic writing assistant. Instead, AI serves as review infrastructure that shifts the target of peer review from polished narratives to executable evidence. We formalize a claim-evidence contract, define the Generated Review View and Review Package abstractions, give a worked example, outline a system architecture, and analyze evaluation and governance challenges including AI bias, prompt injection, model instability, auditability, and author appeal.

==> data/motivation_data.csv <==
source,measure,value,unit,note
PaperBench,best_tested_agent_average_replication_score,21.0,percent,"Claude 3.5 Sonnet (New) with open-source scaffolding, as reported in arXiv:2504.01848 abstract"
CORE-Bench,best_agent_accuracy_on_hardest_task,21.0,percent,"Best reported agent accuracy on hardest task, as reported in arXiv:2409.11363 abstract"
JAMA_affiliation_bias,top_tier_acceptance_rate,38.4,percent,"LLM peer-review acceptance rate for top-tier affiliation"
JAMA_affiliation_bias,mid_tier_acceptance_rate,37.5,percent,"LLM peer-review acceptance rate for mid-tier affiliation"
JAMA_affiliation_bias,low_tier_acceptance_rate,36.7,percent,"LLM peer-review acceptance rate for low-tier affiliation"
JAMA_affiliation_bias,no_affiliation_acceptance_rate,40.0,percent,"LLM peer-review acceptance rate without affiliation"
Hidden_prompts_arxiv,manuscripts_with_hidden_prompts,18,count,"Manuscripts reported in arXiv commentary on hidden prompts in AI-assisted peer review"

